Nesting Particle Filters for Experimental Design in Dynamical Systems

In this paper, we propose a novel approach to Bayesian experimental design for non-exchangeable data that formulates it as risk-sensitive policy optimization. We develop the Inside-Out SMC$^2$ algorithm, a nested sequential Monte Carlo technique to infer optimal designs, and embed it into a particle Markov chain Monte Carlo framework to perform gradient-based policy amortization. Our approach is distinct from other amortized experimental design techniques, as it does not rely on contrastive estimators. Numerical validation on a set of dynamical systems showcases the efficacy of our method in comparison to other state-of-the-art strategies.

==> figures/cartpole_ibis_csmc_trajectory.csv <==
t,s,q,ds,dq,u
1.0,0.0,0.0,0.0,0.0,0.0
2.0,3.3184662854149064e-5,-0.0001862770229923141,-0.13694251613978647,0.1367408798040657,-2.7338179708991013
3.0,-0.0067704442139286,0.006604454791736269,-0.34940333598132617,0.32124351604716783,-3.685052638960513
4.0,-0.024232836882593405,0.02258520077715585,-0.5553660110413642,0.5331743273488208,-4.369471068569015
5.0,-0.05204008502278497,0.0490771293507042,-0.7971278248733918,0.746482926150801,-4.717781761725861
6.0,-0.09178891470750018,0.08655770073294573,-0.9805747280450479,0.9396671531174363,-4.867276481204467
7.0,-0.14080247381223004,0.13355227715968632,-1.1694318627668066,1.0952516851752645,-4.925147273928786
8.0,-0.1992606927034373,0.18840747742970174,-1.3341302896390659,1.20028754448814,-4.949382099666893
9.0,-0.26596211947085907,0.24823863725993783,-1.455129672516723,1.2454029280886838,-4.959805875625817
10.0,-0.33865680636436213,0.3103871609554731,-1.6183930063403267,1.2277495747862828,-4.963480864130942
11.0,-0.4195871548608218,0.3718199873556403,-1.7111479701647663,1.1501894935549895,-4.9644695273702215
12.0,-0.5049960786064792,0.42938411785009695,-1.7798687092454204,1.0201118939344838,-4.9631538084864655
13.0,-0.5939829272689005,0.4805967241052395,-1.8074104342747404,0.8476687404683236,-4.959300796963398
14.0,-0.6843622708447349,0.5230283285213498,-1.843895706257211,0.6431836265600449,-4.951687081103563
15.0,-0.7766854754366941,0.5550935406710138,-1.8799131306212546,0.4155597304681654,-4.936487172358397
16.0,-0.870489542393395,0.5759240709308925,-1.8851833326092007,0.17153932287009596,-4.903085511876642
17.0,-0.964728211248214,0.584518317411154,-1.8645888759796787,-0.08472216813166795,-4.808803973313172
18.0,-1.0579505676165804,0.5802254696968023,-1.867860700976576,-0.356667395553171,-4.454104342681334
19.0,-1.1513515764001625,0.5624957464690031,-1.7800850572192235,-0.6852958453803998,-2.6840884726353496
20.0,-1.2403982247958472,0.5282365888698833,-1.5336952627356026,-1.1835782234549548,2.5376968404398834
21.0,-1.317138390341672,0.46906437167637766,-1.1732667816007372,-1.7585569231542708,4.57537156799468
22.0,-1.375775595159824,0.38117915939411995,-0.799717877868375,-2.3566133744114732,4.842305375520208
23.0,-1.4158454631688366,0.26352611533819287,-0.3021805243448704,-2.959782753381109,4.907811726070374
24.0,-1.4308024115908689,0.11556809025022287,0.1212839023657774,-3.5236587440194342,4.93927738385762
25.0,-1.4246498410495443,-0.06068679201360895,0.4892605840209417,-3.9462108050835276,4.957883621078447
26.0,-1.4003138817934566,-0.2579150340131383,0.6677770242446354,-4.084759013415876,4.96942362402814
27.0,-1.3668511106914443,-0.46208456061070724,0.6093316784334606,-3.880365862778764,4.976213646881658
28.0,-1.336287490514844,-0.6561198087731206,0.3648850147302073,-3.4491053053683554,4.979834325022868
29.0,-1.318025855606633,-0.8287921471339381,0.09184759936074796,-2.946132488446644,4.981235682793811
30.0,-1.313405932176079,-0.9761279864276218,-0.076418391723587,-2.4458071308880873,4.980980504200665
31.0,-1.3171615001228338,-1.0983204467459213,-0.17515342274981294,-1.9637345049360957,4.97938041262654
32.0,-1.3259671259845023,-1.196609211688563,-0.24684688745885602,-1.49565280668041,4.976344114112943
33.0,-1.3381727574010873,-1.271428691136664,-0.24732467307804917,-1.034607409258744,4.971223103242636
34.0,-1.3504763329971945,-1.323251423851494,-0.22491951371691624,-0.5748456488656137,4.962368003849967
35.0,-1.3616555318273016,-1.3519159739528916,-0.15028677924090056,-0.11350588472633183,4.944966753059722
36.0,-1.369135447604782,-1.3575493915424781,-0.11965651972088973,0.34984413275991116,4.908098539314921
37.0,-1.375172369016309,-1.3400004968845893,-0.043095744503946265,0.8150020003831843,4.804493645387172
38.0,-1.3772432877282363,-1.2992894100056005,-0.017537230160127815,1.2833149054944517,4.397432856417822
39.0,-1.3781148083226147,-1.2349302240952196,-0.03875294868462152,1.7687792784674767,2.297435882941026
40.0,-1.380106512592312,-1.1464054167509858,-0.2631758159171656,2.304873320354841,-2.3654794592898387
41.0,-1.3933019701790166,-1.0309308168237348,-0.6199637182781089,2.8987940682491504,-4.538289165205213
42.0,-1.4242362012189695,-0.8859399135454045,-1.125268036376476,3.562165936374737,-4.850938643115296
43.0,-1.480645822223876,-0.7079589730928714,-1.7506123948129688,4.328923376868805,-4.917676150079031
44.0,-1.5681040680557867,-0.49164059022255163,-2.5753881883296157,5.234728967767632,-4.940653765302572
45.0,-1.6969832827774811,-0.22985957631955078,-3.4925391765885356,6.258089545942439,-4.9489559246309405
46.0,-1.8717242788861805,0.08318079158939304,-4.2151922972296605,7.11239430700432,-4.950623980408033
47.0,-2.0824676381431897,0.4388814373256321,-4.206052740809691,7.067762854673132,-4.948246105629327
48.0,-2.2928124064901585,0.792228180601272,-3.3792403942199014,6.090059927124508,-4.943906989495134
49.0,-2.4615855382031766,1.096911149345432,-2.511097831480737,5.126578822468803,-4.937163789381989
50.0,-2.5871682159505034,1.3533144382706979,-1.8693816134117123,4.404457114793288,-4.922232540682328
51.0,-2.68063906648143,1.573417448838016,-1.4421719499034997,3.8366140275339404,-4.888863361974985


==> figures/double_pendulum_ibis_csmc_trajectory.csv <==
t,q1,q2,dq1,dq2,u1,u2
1.0,0.0,0.0,0.0,0.0,0.0,0.0
2.0,-1.570317208549584e-5,-4.0682011579979584e-5,-0.2307697271926808,0.49393866095027505,-3.0382627793484347,0.8016318901112325
3.0,-0.011642862335022722,0.024501324956421065,-0.5570047331953287,1.2083216919953839,-3.826486845471495,1.455404372733269
4.0,-0.039611228841554956,0.08501271859948202,-0.8958961306112126,1.9346336603620229,-3.892020841617625,1.8134687248476917
5.0,-0.0844956679473725,0.18174582728021518,-1.1549095322411194,2.517008355699992,-3.8962204964460687,1.9279378656180453
6.0,-0.14225419224784558,0.3075614008499652,-1.3476569025198795,2.9118875204497887,-3.8967608660540414,1.950688671814014
7.0,-0.20968341588278702,0.4532460122242916,-1.419645535036228,2.995705168520185,-3.8968956439719373,1.9425391697577064
8.0,-0.2804653177601502,0.6029800385443751,-1.3838137705315061,2.8142939626688364,-3.896949458935088,1.922716300708978
9.0,-0.3498092763065375,0.7437445163606616,-1.2313965397067326,2.4409683479049247,-3.8969801792789625,1.90006692687807
10.0,-0.4111964063364741,0.8656811235170337,-1.0707244693809996,2.017365708527401,-3.8969969588138245,1.8765137344995748
11.0,-0.46450511983226994,0.9665109876944658,-0.9163942561862083,1.5731042995015196,-3.897005165311169,1.8552043797676157
12.0,-0.5103121634875302,1.0451369584106176,-0.740544780331115,1.1283400586804915,-3.8970004701002208,1.8314244890574463
13.0,-0.5473708824221671,1.101492891392326,-0.5599868680300573,0.6754085647692675,-3.8969690444640466,1.7960864027620085
14.0,-0.5754330382661156,1.1352120840243067,-0.34404598886938254,0.233920519507452,-3.896849749409179,1.7188872351290665
15.0,-0.5926555106692363,1.146765857217336,-0.1698669203562472,-0.24168684321758294,-3.8961764112530997,1.482852738191919
16.0,-0.6011307627517704,1.1346870529946154,0.08928728065118685,-0.8209576151361054,-3.8796524758131885,0.36926034711648914
17.0,-0.5966615867963926,1.0938125225967943,0.46340892684889673,-1.6102038822210702,-2.826973573842651,-1.2720498080570597
18.0,-0.5737015080145259,1.013320456815871,1.043162045015277,-2.7703053318604094,3.128080847014937,-1.8016123371621668
19.0,-0.5215459189062045,0.8748759115733198,1.6774676724603577,-4.116926831467149,3.9134135459129373,-1.889786559555827
20.0,-0.43777465964056567,0.6691402152723485,2.479343981919874,-5.720932513491009,3.9638174662798527,-1.8919612786997868
21.0,-0.3138705505615768,0.38316817807972,3.3912686038306816,-7.754384310261286,3.971235815186667,-1.8710261220255406
22.0,-0.14435783342157735,-0.0044790676297563805,4.418078398081747,-10.055855125946374,3.973641226746758,-1.8611913383563754
23.0,0.0765644479835138,-0.5073083154615547,4.797191576038017,-10.661833311278683,3.974691647020552,-1.8677175851378776
24.0,0.3163198033000606,-1.0404629301079926,3.710228393550892,-7.93378961732243,3.974860523393956,-1.8620590049062427
25.0,0.5019448511731153,-1.437002015554217,2.9605133982380916,-5.944809797911969,3.9729236640612755,-1.7668860326153981
26.0,0.6499602973911772,-1.7343442854964313,2.5495938540717877,-4.693355675633223,3.9579234686418023,-1.2832635051030319
27.0,0.7773503246473904,-1.9689968043530566,2.234886491049594,-3.6617422283491856,3.7801331550284285,0.2768518882254827
28.0,0.8889790061571794,-2.152199910392096,1.8996684934427812,-2.6730712257379534,-0.14375030476988454,1.6175678423725037
29.0,0.9839353088033329,-2.2858041386786976,1.4960229350572742,-1.7118511979365645,-3.8625121455251237,1.9386450319880524
30.0,1.0588594701667091,-2.3713647225372303,1.07319478347279,-0.8990594910846823,-3.896551959762406,1.9690570158638092
31.0,1.1126431841200872,-2.4163534129967763,0.6046362430206431,-0.1329089496357117,-3.897026987220154,1.961137987161369
32.0,1.1429306217465487,-2.4230796692061665,0.1340378115214154,0.576004817978167,-3.897038664147794,1.9505091086358057
33.0,1.1496273631785379,-2.3941307173782005,-0.38931456745198717,1.2749541079485551,-3.8970007172022116,1.945196566004954
34.0,1.130047145311451,-2.330450305879948,-0.8972934931187035,1.9821915545290287,-3.8969825129933215,1.9497244812790733
35.0,1.0850646412404765,-2.2312935219690564,-1.4106044722421112,2.7675614545034457,-3.8969838952321947,1.9551065863270052
36.0,1.0144849131050473,-2.0928415739363926,-1.8836447876764586,3.5755299448197153,-3.896982673167664,1.9512104570878828
37.0,0.9202543294436348,-1.914050528938988,-2.3685876394712233,4.509223949313214,-3.896974938034643,1.9410236908828344
38.0,0.8018190129416684,-1.68852345442456,-2.911799791490106,5.601777227813973,-3.89696860287835,1.9279063440012139
39.0,0.6562210743194115,-1.4083918718159953,-3.5492085444163686,7.052146427048077,-3.8969620870747494,1.9105112333905168
40.0,0.47876165595797765,-1.055821728026432,-4.4051955983595406,8.979490721679355,-3.8969605923381563,1.893141924719632
41.0,0.25858268438083165,-0.6069118046686722,-5.6005311630676085,11.992309728506443,-3.8969646992771048,1.8778484766424424
42.0,-0.021365383304037613,-0.0072899106837609005,-7.462025586854407,16.535243291687838,-3.8969692766130084,1.8670552572332992
43.0,-0.39449659520114827,0.8194344869167091,-7.688592037304412,17.02407377767677,-3.896975538108627,1.8668906540171537
44.0,-0.7790690486277956,1.67065556127319,-4.413953000048833,9.169551968419672,-3.896972506902859,1.8566654250682693
45.0,-0.9998898968825723,2.1290240492003436,-3.6598498268381823,7.199887347866335,-3.8969552489322865,1.8172558849222333
46.0,-1.18289377040973,2.48894319724156,-3.33285761984891,6.0827006739009954,-3.8969448057567964,1.7797259131676062
47.0,-1.3496873359488801,2.793048819117537,-3.0882652833634245,5.284613388934217,-3.896942360676029,1.7512362064240958
48.0,-1.504166904731545,3.057460207550264,-2.890015862786519,4.7238180799594245,-3.8969455603429757,1.728764104348965
49.0,-1.6486434875392735,3.2935980635772957,-2.5893648426454043,4.270410080843515,-3.896952499675502,1.7113883762143998
50.0,-1.778120032068126,3.507079256898945,-2.2225500689776396,3.901536959389583,-3.8969620506309366,1.6984689581091983
51.0,-1.8892732890747137,3.7021671969336176,-1.8680400786775493,3.5708629639990837,-3.8969739773765486,1.6910087462839538


==> figures/nonlinear_pendulum_csmc_ibis_trajectory.csv <==
t,q,q_dot,u
1.0,0.0,0.0,0.0
2.0,-0.00012851007660057238,0.11958049456215361,0.6932530959395358
3.0,0.006036440216397974,0.25823509341629874,0.9053620134921339
4.0,0.01908443928685496,0.41613817171835815,0.9614509481377234
5.0,0.03973581505602009,0.5758914983314979,0.9766675329575509
6.0,0.06865775113174236,0.6947237312972175,0.9809132944884914
7.0,0.1033209342061544,0.7692232879108378,0.9800232968608594
8.0,0.14174732512426824,0.8365006807607152,0.9772956316620414
9.0,0.1835816560314642,0.8785472913762142,0.9741437386356111
10.0,0.22750075369538322,0.8695115695107908,0.9708395893731656
11.0,0.27096795341767804,0.8099354014776766,0.9658521558941192
12.0,0.31156445326722987,0.7213261016527058,0.9575518501809611
13.0,0.34767503349947076,0.5969851494891399,0.9438870954754617
14.0,0.37747121338333983,0.4860299031204554,0.9146296667431085
15.0,0.40171819628588956,0.327097698960368,0.8620087580299632
16.0,0.41808249657158764,0.11930769190289266,0.653540144315971
17.0,0.4240925525538859,-0.23152240072836464,-0.2989963838099077
18.0,0.4125161869702438,-0.6553475757911124,-0.9037637301411326
19.0,0.37967733710232354,-1.1365217804974095,-0.9657996272548851
20.0,0.3227423410524191,-1.5588583097918012,-0.981182206318011
21.0,0.2448188685613085,-1.8952364188982576,-0.9846786790945332
22.0,0.15006302742853805,-2.1972606183212875,-0.9839302835262118
23.0,0.04020260404752529,-2.4261539729309303,-0.9810731638315914
24.0,-0.08107591762795407,-2.5477573351547353,-0.9785826967070842
25.0,-0.20843403647177686,-2.5929155758020266,-0.9775012593745999
26.0,-0.33793081596721025,-2.5758582595523745,-0.9771804244040742
27.0,-0.4668209704336797,-2.430674546346288,-0.9766982100151932
28.0,-0.588416693024009,-2.1914977894066148,-0.9757417401405272
29.0,-0.6980480597639475,-1.8775540929355974,-0.973566758255409
30.0,-0.7919070909105768,-1.5194440561966662,-0.9690152357116522
31.0,-0.867689685903661,-1.1303664436881835,-0.9598719399059514
32.0,-0.924209204832307,-0.7289260225817474,-0.9388409684798835
33.0,-0.9606987815901903,-0.2769244970794445,-0.8706903424826015
34.0,-0.9745087475505341,0.25904855099431834,-0.5196565345319228
35.0,-0.9616361332368466,0.9475212225215477,0.6453487588318536
36.0,-0.9141192621453909,1.6390829605934996,0.9480400269159031
37.0,-0.8321144574270739,2.325435625195136,0.9755993149426267
38.0,-0.7160432542250166,3.0113681940326726,0.9776969071789704
39.0,-0.5654036165558508,3.6060080568092565,0.976873595479532
40.0,-0.3850785319440474,4.092023974458429,0.9756005127636956
41.0,-0.180445592937308,4.466254025752461,0.9749370797917202
42.0,0.04288711744299232,4.6665202648664375,0.9744248315173206
43.0,0.276122798270269,4.708689004341615,0.9737967557484415
44.0,0.5117716337880354,4.590427530936472,0.9730054812905782
45.0,0.7413308227187423,4.284887090380042,0.971880506134375
46.0,0.9556490883437994,3.840441542948177,0.9698875947859812
47.0,1.1476280301310786,3.3202185328243616,0.9660303650471334
48.0,1.313639500546247,2.731568989706093,0.9581258839488148
49.0,1.450113067252556,2.0969170474843355,0.9383369696923882
50.0,1.5548389691127713,1.4701027805278386,0.8733202066104147
51.0,1.6282877073778974,0.7904176632286938,0.5605049833317313

